PowerPruning: Selecting Weights and Activations for Power-Efficient Neural Network Acceleration

Deep neural networks (DNNs) have been successfully applied in various fields. A major challenge of deploying DNNs, especially on edge devices, is power consumption, due to the large number of multiply-and-accumulate (MAC) operations. To address this challenge, we propose PowerPruning, a novel method to reduce power consumption in digital neural network accelerators by selecting weights that lead to less power consumption in MAC operations. In addition, the timing characteristics of the selected weights together with all activation transitions are evaluated. The weights and activations that lead to small delays are further selected. Consequently, the maximum delay of the sensitized circuit paths in the MAC units is reduced even without modifying MAC units, which thus allows a flexible scaling of supply voltage to reduce power consumption further. Together with retraining, the proposed method can reduce power consumption of DNNs on hardware by up to 78.3% with only a slight accuracy loss.

==> Fig/Table_v1.txt <==

\setlength{\tabcolsep}{2.5pt}
\begin{table*}[t]
\small
\centering
\caption{Experimental results of proposed pruning framework}
\vspace{-5pt}
\begin{tabular}{@{}lcccccccccccccccccc@{}}
\toprule
\multirow{3}{*}{Network-Dataset} &  & \multirow{3}{*}{Accuracy} &  & \multicolumn{5}{c}{Absolute   Power {[}mW{]}}                          &  & \multicolumn{5}{c}{Relative Power Reduction}                          &  & \multirow{3}{*}{\begin{tabular}[c]{@{}c@{}}weight\\ values\end{tabular}} & \multirow{3}{*}{\begin{tabular}[c]{@{}c@{}}activation\\ values\end{tabular}} & \multirow{3}{*}{\begin{tabular}[c]{@{}c@{}}max\\ delay\end{tabular}} \\ \cmidrule(lr){5-9} \cmidrule(lr){11-15}
                                 &  &                           &  & \multicolumn{2}{c}{standard HW} &   & \multicolumn{2}{c}{optimized HW} &  & \multicolumn{2}{c}{standard HW} &  & \multicolumn{2}{c}{optimized HW} &  &                                                                          &                                                                              &                                                                      \\ \cmidrule(lr){5-6} \cmidrule(lr){8-9} \cmidrule(lr){11-12} \cmidrule(lr){14-15}
                                 &  &                           &  & dynamic        & leakage        &   & dynamic         & leakage        &  & total          & dynamic        &  & total           & dynamic        &  &                                                                          &                                                                              &                                                                      \\ \midrule
LeNet-5-CIFAR-10                 &  &                           &  &                &                &   &                 &                &  &                &                &  &                 &                &  &                                                                          &                                                                              &                                                                      \\ \cmidrule(r){1-1}
Baseline                         &  & 80.60\%                   &  & 355.471        & 20.005         &   & 347.611         & 13.102         &  & -              & -              &  & -               & -              &  & 255                                                                      & 256                                                                          & 180 ps                                                               \\
Proposed                         &  & \multirow{2}{*}{78.51\%}  &  & 167.964        & 19.532         &   & 84.796          & 13.008         &  & -50.06\%       & -52.75\%       &  & -72.88\%        & -75.61\%       &  & \multirow{2}{*}{35}                                                      & \multirow{2}{*}{210}                                                         & \multirow{2}{*}{140 ps}                                              \\
With Vdd scaling                 &  &                           &  & TODO           & TODO           &   & TODO            & TODO           &  & TODO           & TODO           &  & TODO            & TODO           &  &                                                                          &                                                                              &                                                                      \\ \midrule
ResNet-20-CIFAR-10               &  &                           &  &                &                &   &                 &                &  &                &                &  &                 &                &  &                                                                          &                                                                              &                                                                      \\ \cmidrule(r){1-1}
Baseline                         &  & 91.88\%                   &  & 699.137        & 19.783         &   & 651.843         & 12.080         &  & -              & -              &  & -               & -              &  & 255                                                                      & 256                                                                          & 180 ps                                                               \\
Proposed                         &  & \multirow{2}{*}{89.64\%}  &  & 436.634        & 19.240         &   & 352.464         & 12.004         &  & -36.59\%       & -37.55\%       &  & -45.10\%        & -45.93\%       &  & \multirow{2}{*}{35}                                                      & \multirow{2}{*}{210}                                                         & \multirow{2}{*}{140 ps}                                              \\
With Vdd scaling                 &  &                           &  & TODO           & TODO           &   & TODO            & TODO           &  & TODO           & TODO           &  & TODO            & TODO           &  &                                                                          &                                                                              &                                                                      \\ \midrule
ResNet-50-CIFAR-100              &  &                           &  &                &                &   &                 &                &  &                &                &  &                 &                &  &                                                                          &                                                                              &                                                                      \\ \cmidrule(r){1-1}
Baseline                         &  & 79.85\%                   &  & 688.567        & 20.174         &   & 682.465         & 19.258         &  & -              & -              &  & -               & -              &  & 255                                                                      & 256                                                                          & 180 ps                                                               \\
Proposed                         &  & \multirow{2}{*}{78.54\%}  &  & 331.605        & 19.359         &   & 167.887         & 18.909         &  & -50.48\%       & -51.84\%       &  & -73.38\%        & -75.40\%       &  & \multirow{2}{*}{41}                                                      & \multirow{2}{*}{223}                                                         & \multirow{2}{*}{150 ps}                                              \\
With Vdd scaling                 &  &                           &  & TODO           & TODO           &   & TODO            & TODO           &  & TODO           & TODO           &  & TODO            & TODO           &  &                                                                          &                                                                              &                                                                      \\ \midrule
EfficientNet-B0-Lite-Imagenet    &  &                           &  &                &                &   &                 &                &  &                &                &  &                 &                &  &                                                                          &                                                                              &                                                                      \\ \cmidrule(r){1-1}
Baseline                         &  & 73.79\%                   &  & 1.225          & 19.987         &   & 0.661           & 1.689          &  & -              & -              &  & -               & -              &  & 255                                                                      & 256                                                                          & 180 ps                                                               \\
Proposed                         &  & \multirow{2}{*}{69.72\%}  &  & 1.008          & 19.689         &   & 0.398           & 1.669          &  & -2.43\%        & -17.70\%       &  & -12.04\%        & -39.80\%       &  & \multirow{2}{*}{50}                                                      & \multirow{2}{*}{236}                                                         & \multirow{2}{*}{160 ps}                                              \\
With Vdd scaling                 &  &                           &  & TODO           & TODO           &   & TODO            & TODO           &  & TODO           & TODO           &  & TODO            & TODO           &  &                                                                          &                                                                              &                                                                      \\ \bottomrule
\end{tabular}
\label{tab:results}
\end{table*}

